Lithium abundances and asteroseismology of red giants: understanding the evolution of lithium in giants based on asteroseismic parameters

In this study, we explore the evolution of lithium in giant stars based on data assembled from the literature on asteroseismology and Li abundances for giants. Our final sample of 187 giants consists of 44 red giant branch (RGB), 140 core He-burning (CHeB) and three giants with an unclassified evolutionary phase. For all 187 stars, the seismic parameters $\nu\rm_{max}$ (frequency of maximum oscillation power) and $\Delta \nu$ (large frequency spacing) are available, while $\Delta \Pi\rm_{1}$ (the asymptotic gravity-mode period spacing) is available for a subset of 64. For some of the CHeB giants, mass estimates from the asteroseismic scaling relations are found to be underestimated when compared with mass estimates from isochrones based on seismic data. Whilst most of the Li-rich giants in the sample have masses less than 1.5 $M_\odot$, they are also present up to and beyond the maximum mass expected to have suffered a core He-flash, i.e. $M$ $\leq$ 2.25 $M_\odot$: this suggests contributions from other processes towards Li enrichment. To understand the evolution of giants in the $\Delta \Pi\rm_{1}$ $-$ $\Delta \nu$ plane, we use the {\it Modules for Experiments in Stellar Astrophysics} models which show the presence of mini He-flashes following the initial strong core He-flash. From the distribution of A(Li) as a function of $\Delta \nu$, which is similar to the distribution of A(Li) as a function of luminosity, we find no indication of Li enrichment near the luminosity bump. Also, A(Li) trends to $\sim$ -1.5 dex near the RGB tip. The data also suggest a decrease in A(Li) with an increase in $\Delta \Pi\rm_{1}$ for CHeB giants.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
